Evolution of Collisionally Merged Massive Stars

We investigate the evolution of collisionally merged stars with mass of ~100 MSun which might be formed in dense star clusters. We assumed that massive stars with several tens Msun collide typically after ~1Myr of the formation of the cluster and performed hydrodynamical simulations of several collision events. Our simulations show that after the collisions, merged stars have extended envelopes and their radii are larger than those in the thermal equilibrium states and that their interiors are He-rich because of the stellar evolution of the progenitor stars. We also found that if the mass-ratio of merging stars is far from unity, the interior of the merger product is not well mixed and the elemental abundance is not homogeneous. We then followed the evolution of these collision products by a one dimensional stellar evolution code. After an initial contraction on the Kelvin-Helmholtz (thermal adjustment) timescale (~1000-10000 yr), the evolution of the merged stars traces that of single homogeneous stars with corresponding masses and abundances, while the initial contraction phase shows variations which depend on the mass ratio of the merged stars. We infer that, once runaway collisions have set in, subsequent collisions of the merged stars take place before mass loss by stellar winds becomes significant. Hence, stellar mass loss does not inhibit the formation of massive stars with mass of ~1000Msun.

==> cover.txt <==
To Dr.Brian Chaboyer, 
The Astrophysical Journal

Dear Dr. Chaboyer, 

We are resubmitting our manuscript entitled,  
"Evolution of Collisionally Merged Massive Stars"
by T. K. Suzuki et al. ( MS# 71442), 
to Astrophysical Journal (part 1). 

We have revised the paper, incorporating all the comments raised by 
the referee. 
We carried out resolution tests of our simulations to respond to the 
referee. 
This is the main reason why it is a few months since we received the 
referee's report. 

cover.txt : Cover Letter (This file)
ms.tex : Main Text
f1.eps : Figure 1  (color)
f2.eps : Figure 2  (color)
f3.eps : Figure 3  (black & White)
f4.eps : Figure 4  (black & White)
f5.eps : Figure 5  (color)
f6a.eps : Figure 6a  (color)
f6b.eps : Figure 6b  (color)
f7.eps : Figure 7  (black & White)
f8.eps : Figure 8  (black & White)
f9.eps : Figure 9  (black & White)
f10.eps : Figure 10  (black & White)
f11.eps : Figure 11  (black & White)
f12.eps : Figure 12  (black & White)
f13.eps : Figure 13  (black & White)
f14.eps : Figure 14  (black & White)
f15.eps : Figure 15  (black & White)
f16a.eps : Figure 16a  (color)
f16b.eps : Figure 16b  (color)

----------------------------------------------------------------------
Our reply to the referee:

>This paper addresses a current open question, namely the
>evolution of massive collision products which could lead to the
>formation of intermediate mass black holes. The issue of how long the
>stars live, and how long they retain their large post-collision radii,
>is crucial to this question.  Before publication, there are a number of issues which the authors need to address:

We thank the referee for her/his careful reading of the manuscript 
and raising detailed comments to improve the paper. 
We have incorporated all the points raised by the referee and revised 
the draft. 

We answer each point one by one below :

INTRODUCTION: 

>It is probably not necessary to define the symbol M_sun in the first
>paragraph.

Thank you. 
We removed the definition. 

>2nd paragraph: the phrase "born sufficiently compact" is rather
>awkward. Perhaps "...if star clusters are born with sufficiently high
>central density" would be better.

Thank you for the suggestion. 
We corrected it.

>2nd paragraph: Please give the probability that massive stars will
>collide, and how cluster properties and stellar properties will affect
>that probability. 

For massive clusters like the ones studied by Portegies Zwart et al. 
(2004), the critical parameters, deciding whether runaway merging occurs or 
not, seem to be the central density and the central relaxation time (which
are correlated with each other). However, the exact conditions necessary 
for runaway merging are not understood, and neither is how they depend 
on stellar properties. So we can't say more here, except that high central 
densities are needed. 

>last paragraph: The authors need to give a reference for the work that
>provided the parameters of the colliding stars. 

The parameters of the colliding stars are taken from the simulations of
Portegies Zwart et al. (2004) and Baumgardt et al. (2006). Note that we
do not attempt to follow any individual collisions which occurred in these 
runs, but model a typical case occurring at the start of runaway merging.


METHODS:

>This section requires some major re-writing. The main problem is that
>the authors do not provide enough details about what they do; the
>second problem is that the order of the description is rather
>counter-intuitive. 

>Addressing the second problem first, I would prefer it if the authors
>describe their three steps in order. In other words, first describe
>the evolution of the single stars, then the simulation of the stellar
>collisions, then the conversion of the SPH results to a form
>acceptable by the evolution code, and then the subsequent stellar
>evolution. 

We have considerably revised this section, following the referee's 
suggestion. We answer the specific points one by one below. 

>While rewriting this section, I would like to see more details about
>the following questions:

>-- Have there been papers about the stellar evolution code itself?
>   Please give those references. 

Actually, there is no published results based on our stellar evolution 
code. So, we explain it in detail in the 3rd paragraph of this section.  

>-- Can the authors give a figure of the structure of the initial
>   stars? It is particularly interesting to compare the high mass and
>   low mass star, and to compare the stellar evolution results with
>   the SPH initial conditions. Density, pressure, and composition are
>   the most interesting quantities to look at.

We have newly added Figures 3 & 4 to study the material mixing during 
the mergers. We also show the structure of entropy variable in these 
figures. 
We have expanded section 3.1 to discuss the material mixing by using 
these figures. 

>-- When the authors say that they include radiation in the EOS, do
>   they mean radiation pressure, or some implementation of radiative
>   transfer? Please be more specific.

We simply implement radiation pressure in EOS. 
In the revised draft, we explicitly write this in the 4th paragraph of 
section 2.

>-- How have the authors modified the Balsara artificial viscosity, and
>   why? 

This mistake is due to our mis-understanding of the precise definition of
"Balsara" switch for artificial viscosity. It turned out that our SPH code 
exactly implements the Balsara viscosity introduced in Balsara 1995
(Journal of Computational Physics 121, 357). We modify the text accordingly.

>-- How do the authors justify the reasonably low resolution SPH
>   simulations? Particularly for simulations that are to be used to
>   study things like chemical mixing and for putting back into an
>   evolution code, an order of magnitude more particles are usually
>   called for. 

Concerning our choice of N, we add the Appendix for N dependence tests.
We did runs of different N for EQ1 case. 
We think the present N in the original version is sufficient.

A physical interpretation is also in the 4th paragraph of the section 3.1.1; 
in massive star collisions the material mixing tends to be more 
effective than the mixing in low-mass star collision, because 
massive stars have large convective core and low entropy barrier.  

>-- Please give more details of the collisions. What is the impact
>   parameter? Why were those values of the velocity chosen? Are these
>   choices of masses, velocities, etc. thought to be particularly
>   representative? Why these particular choices?

The parameters of the colliding stars are taken from the simulations of
Portegies Zwart et al. (2004) and Baumgardt et al. (2006).  These simulations
indicate that at the start of runaway merging, a binary between massive stars 
forms in the cluster center which gains sufficient eccentricity so that the 
stars merge with each other. So in our simulations, we study the merging between 
two massive stars in an eccentric orbit.

>-- How do the authors take the SPH results and produce a model that is
>   suitable as a starting model for their stellar evolution code? In
>   particular, how do they determine the luminosity profile of the
>   star at t=0? I am also interested in a description of the
>   calculation of temperature.

In the 6th paragraph in section 2, we modify the text to describe
our stop condition of SPH runs. The last snapshot is used to create a model
for stellar evolution.
We explain the method in the last four paragraphs of the section 2. 
What we have done is basically averaging in mass radius. 
Temperature is automatically derived because the SPH simulation 
treats the energy equation. 

The way to set luminosity is shown in the last paragraph but one. 
The most difficulty to stably proceed the evolution of merged stars 
(step 3) is to set an appropriate time-step and to give reasonable 
initial guess of the variables for the time evolution in an implicit 
way. The specific way is described in the last two paragraphs.  


RESULTS:

>1st paragraph: the term 'stretch' is a little unusual here, and I"m
>not sure quite what the authors mean. Could they please rephrase this
>part?

O.K., we changed to 
``... both stars are elongated by tidal interaction to form an extended 
merging product ...''

>end of 1st paragraph: Do the collision products obey the
>'sort-by-entropy' formulae developed by Lombardi (2002) for low-mass
>stellar collisions? How do these results compare to the large body of
>simulations of stellar collisions from Freitag & Benz 2005? 

First, in our SPH runs, particles in the collision products are also
sorted from center to outer region by its entropy.

For second question, although Freitag & Benz did extensive sets
of simulations for merging stars, their objectives are slightly different
from ours. Our main interest here is fate of massive collision products, 
which was not extensively studied before. 
We discuss this in Appendix.

>3rd paragraph: I am surprised that the subsequent evolution of the
>collision products are similar, given that their masses are very
>different. How big a difference do the authors think they would see if
>they had included the effects of rotation?

We checked angular momentum (AM) distribution of the merged stars and 
add a subsection (3.1.3) and Fig.7 which describe a comparison of AM 
distribution between EQ1 and EQ2. 
AM distributions for the two cases are almost identical in inner region. 
At the same time, outer AM distributions are slightly different but we 
think this difference is not crucial.

>section 3.2.1, 1st paragraph: The notation M(<R) is awkward. Other
>authors use m(r)/M or simply m/M to denote the mass enclosed. 

We have corrected all the corresponding expressions to `m'.

>section 3.2.1, 2nd paragraph: Models of lower-mass stellar collisions
>(e.g. Lombardi et al 1996/1997) show that the collision products are
>not mixed. Why are the current results so different? Are the authors
>sure that their low resolution simulations are not resulting in
>apparently too much mixing (like what was seen in Benz & Hills 1987
>for low-mass collisions)? 
 
We explain the main reason of the difference the 4th paragraph of the 
section 3.1.1; the entropy barrier is not large in our massive star
case because the parent stars have the large convective cores, which is 
different from lower mass stars. 

>Figure 8 is a very complicated figure, and quite confusing to decipher
>at first. Could the authors possibly split these figures into two,
>perhaps by having first the evolution without mass loss, and then
>including the evolution with mass loss in a separate figure? Or
>possibly equal mass vs unequal mass collisions. 

Yes, we agree that it is too much complicated. 
We split into two (Figures 11 & 15), the results without and with 
mass loss. 

>section 3.2.3 -- it is not clear if the Kudritzki mass loss tables are
>included in the stellar evolution code, or if those mass loss values
>are applied after the evolution has been calculated. Please clarify,
>and if there are any other papers which use this evolution code with mass
>loss, they should be referenced. 

We are explicitly taking into account the mass loss into the 
stellar evolution calculations. We have modified the 1st 
paragraph of the section 3.2.3. 


CONCLUSIONS:

>The evolution of the collision products in this paper show that their
>radii decrease by a factor of 10 to 100 in approximately 10^4
>years. How often are collisions in young dense clusters? What
>assumptions are made by stellar dynamics codes about the radii of
>collision products? Are those assumptions consistent with these
>results? How might this actual determination of dR/dt change the
>results from the dynamics codes about the presence of IMBHs? 

We discuss this issue in the 3rd paragraph of the section 4. 
It is true that just after the merging the radius is larger than 
the equilibrium value by a factor close to 100, but it goes down
to a few times the equilibrium value in less than 1000 years. 
The chance that next collision occurs within 1000 years is small.
Even if it happens, rather than resulting in a merger, the outer envelope 
might just be blown away.


>Similarly, this paper provides the first estimates of the lifetime of
>these massive collision products. Are those lifetimes significantly
>different from those assumed by the stellar dynamics codes, and does
>that change any results about IMBHs?

No they aren't. In the runs by Portegies Zwart et al. (2004) and Baumgardt
et al. (2006), a lifetime of 3 Myrs was assumed for the runaway star.
This agrees quite well with what we find (lifetime of ~2 Myrs for a collision
happening after 1 Myr). 
We discussed this issue in the 4th paragraph of the section 4.
We also find that stellar winds can't stop the runaway merging.
Hence, up to now, our runs confirm the assumptions made in the earlier papers. 



